Russian Natural Language Generation: Creation of a Language Modelling Dataset and Evaluation with Modern Neural Architectures

Generating coherent, grammatically correct, and meaningful text is very challenging, however, it is crucial to many modern NLP systems. So far, research has mostly focused on English language, for other languages both standardized datasets, as well as experiments with state-of-the-art models, are rare. In this work, we i) provide a novel reference dataset for Russian language modeling, ii) experiment with popular modern methods for text generation, namely variational autoencoders, and generative adversarial networks, which we trained on the new dataset. We evaluate the generated text regarding metrics such as perplexity, grammatical correctness and lexical diversity.

==> LICENSE.txt <==
Creative Commons Legal Code

CC0 1.0 Universal

    CREATIVE COMMONS CORPORATION IS NOT A LAW FIRM AND DOES NOT PROVIDE
    LEGAL SERVICES. DISTRIBUTION OF THIS DOCUMENT DOES NOT CREATE AN
    ATTORNEY-CLIENT RELATIONSHIP. CREATIVE COMMONS PROVIDES THIS
    INFORMATION ON AN "AS-IS" BASIS. CREATIVE COMMONS MAKES NO WARRANTIES
    REGARDING THE USE OF THIS DOCUMENT OR THE INFORMATION OR WORKS
    PROVIDED HEREUNDER, AND DISCLAIMS LIABILITY FOR DAMAGES RESULTING FROM
    THE USE OF THIS DOCUMENT OR THE INFORMATION OR WORKS PROVIDED
    HEREUNDER.

Statement of Purpose

The laws of most jurisdictions throughout the world automatically confer
exclusive Copyright and Related Rights (defined below) upon the creator
and subsequent owner(s) (each and all, an "owner") of an original work of
authorship and/or a database (each, a "Work").

Certain owners wish to permanently relinquish those rights to a Work for
the purpose of contributing to a commons of creative, cultural and
scientific works ("Commons") that the public can reliably and without fear
of later claims of infringement build upon, modify, incorporate in other
works, reuse and redistribute as freely as possible in any form whatsoever
and for any purposes, including without limitation commercial purposes.
These owners may contribute to the Commons to promote the ideal of a free
culture and the further production of creative, cultural and scientific
works, or to gain reputation or greater distribution for their Work in
part through the use and efforts of others.

For these and/or other purposes and motivations, and without any
expectation of additional consideration or compensation, the person
associating CC0 with a Work (the "Affirmer"), to the extent that he or she
is an owner of Copyright and Related Rights in the Work, voluntarily
elects to apply CC0 to the Work and publicly distribute the Work under its
terms, with knowledge of his or her Copyright and Related Rights in the
Work and the meaning and intended legal effect of CC0 on those rights.

1. Copyright and Related Rights. A Work made available under CC0 may be
protected by copyright and related or neighboring rights ("Copyright and
Related Rights"). Copyright and Related Rights include, but are not
limited to, the following:

  i. the right to reproduce, adapt, distribute, perform, display,
     communicate, and translate a Work;
 ii. moral rights retained by the original author(s) and/or performer(s);
iii. publicity and privacy rights pertaining to a person's image or
     likeness depicted in a Work;
 iv. rights protecting against unfair competition in regards to a Work,
     subject to the limitations in paragraph 4(a), below;
  v. rights protecting the extraction, dissemination, use and reuse of data
     in a Work;
 vi. database rights (such as those arising under Directive 96/9/EC of the
     European Parliament and of the Council of 11 March 1996 on the legal
     protection of databases, and under any national implementation
     thereof, including any amended or successor version of such
     directive); and
vii. other similar, equivalent or corresponding rights throughout the
     world based on applicable law or treaty, and any national
     implementations thereof.

2. Waiver. To the greatest extent permitted by, but not in contravention
of, applicable law, Affirmer hereby overtly, fully, permanently,
irrevocably and unconditionally waives, abandons, and surrenders all of
Affirmer's Copyright and Related Rights and associated claims and causes
of action, whether now known or unknown (including existing as well as
future claims and causes of action), in the Work (i) in all territories
worldwide, (ii) for the maximum duration provided by applicable law or
treaty (including future time extensions), (iii) in any current or future
medium and for any number of copies, and (iv) for any purpose whatsoever,
including without limitation commercial, advertising or promotional
purposes (the "Waiver"). Affirmer makes the Waiver for the benefit of each
member of the public at large and to the detriment of Affirmer's heirs and
successors, fully intending that such Waiver shall not be subject to
revocation, rescission, cancellation, termination, or any other legal or
equitable action to disrupt the quiet enjoyment of the Work by the public
as contemplated by Affirmer's express Statement of Purpose.

3. Public License Fallback. Should any part of the Waiver for any reason
be judged legally invalid or ineffective under applicable law, then the
Waiver shall be preserved to the maximum extent permitted taking into
account Affirmer's express Statement of Purpose. In addition, to the
extent the Waiver is so judged Affirmer hereby grants to each affected
person a royalty-free, non transferable, non sublicensable, non exclusive,
irrevocable and unconditional license to exercise Affirmer's Copyright and
Related Rights in the Work (i) in all territories worldwide, (ii) for the
maximum duration provided by applicable law or treaty (including future
time extensions), (iii) in any current or future medium and for any number
of copies, and (iv) for any purpose whatsoever, including without
limitation commercial, advertising or promotional purposes (the
"License"). The License shall be deemed effective as of the date CC0 was
applied by Affirmer to the Work. Should any part of the License for any
reason be judged legally invalid or ineffective under applicable law, such
partial invalidity or ineffectiveness shall not invalidate the remainder
of the License, and in such case Affirmer hereby affirms that he or she
will not (i) exercise any of his or her remaining Copyright and Related
Rights in the Work or (ii) assert any associated claims and causes of
action with respect to the Work, in either case contrary to Affirmer's
express Statement of Purpose.

4. Limitations and Disclaimers.

 a. No trademark or patent rights held by Affirmer are waived, abandoned,
    surrendered, licensed or otherwise affected by this document.
 b. Affirmer offers the Work as-is and makes no representations or
    warranties of any kind concerning the Work, express, implied,
    statutory or otherwise, including without limitation warranties of
    title, merchantability, fitness for a particular purpose, non
    infringement, or the absence of latent or other defects, accuracy, or
    the present or absence of errors, whether or not discoverable, all to
    the greatest extent permissible under applicable law.
 c. Affirmer disclaims responsibility for clearing rights of other persons
    that may apply to the Work or any use thereof, including without
    limitation any person's Copyright and Related Rights in the Work.
    Further, Affirmer disclaims responsibility for obtaining any necessary
    consents, permissions or other rights required for any use of the
    Work.
 d. Affirmer understands and acknowledges that Creative Commons is not a
    party to this document and has no duty or obligation with respect to
    this CC0 or use of the Work.


==> reviewer_commments.txt <==

TODO left (May 3rd, 19:00):
    0.) shorten / fit into 12 pages
    1.) check-read
    2.) create pdf version of this document (-> Gerhard)
    3.) submit cam-ready and additional docs 




############################################

We want to thank the reviewers for their valuable feedback!
We tried to integrate all their comments into the paper and our future work plans.

##################################################################
Reviewer #1
##################################################################

The work is to prepare a dataset of Russian phrases which can be used for various NLP tasks as the well-known PTB dataset for English. Although the dataset is based on the existing Lenta news dataset, it includes a lot of pre-processing which makes it very useful for future research. Also, authors performed various algorithms for language modeling task with the created dataset. Authors got interesting results which also emphasize the value of the dataset. The paper is written well, with good explanation of key points of the research. The ML algorithms are well described.

##################################################################
Reviewer #2
##################################################################

1) Fixing numerous grammatical/punctuation errors. Some paragraphs are not finished (page 2, paragraph 4)

    Let's read the paper again in the very end.

2) [DONE] General clarity of the paper and its structure: e.g., in section 3, which is devoted to VAE, for some reasons the authors mention how RNN works, just in the same paragraphs which are about autoencoders. It needs to be explained clearly that encoder and decoder of the model are RNNs; the last paragraph about SeqGAN is too big and covers several topics, it should be split. It's impossible to follow in the current state.

    Zein: 
    - 1. I added a definition for standard AE in AE section. (it was mentioned later but without definition).
    - 2. I splitted the long paragraph (about seqGAN) into 3 paragraphs:
        - What is reinforcement learning? 
        - Applying reinforcement learning to our task
        - Training Strategy

3) [DONE] The authors don't mention which RNN LM they use for experiments.
    Gerhard: I added in 2 more spots that we use LSTM. So this is addressed.

4) [DONE] Training details about all models (it's really important for reproducibility).

    We added training into the evaluation setup section (6.1).
    We changed the results for seqGAN in Table 2 (to make a valid comparison between seqGAN and VAE, we added embedding dropout to seqGAN as in VAE)

5) Part of the evaluation presented on page 8 could be interesting for the paper but it's written very shortly and unclear for a reader. It should be explained in details what is illustrated on the picture + interpolating between sentences.
    
    We inserted additional interpretations on page 8, 
    namely: "As discussed before, although zero gives the best perplexity on the test set, samples from the zero model contain many grammatically incorrect sentences, as it sometimes samples $z$ from regions in the latent space with low density. That explains why samples from linear and cyclical VAES are better in terms of grammar, where latent codes produced by these models fill the latent space." 

    
    % Zein: 
% 
    %     Although constant produce a regular distribution, looking to the interpolation, constant fails to generate a large variety of sentence. That means, the model fails to use latent information to decode sentences (ignores z) (same conclusion in Liu et. al. 2019 https://arxiv.org/pdf/1903.10145.pdf).
% 
% 
    %     % Linear and cyclical produces regular distribution
        

##################################################################
Reviewer #3
##################################################################

Some suggestions:
1. [DONE] The fact that VAE produces less diverse sentences (in terms of number of unique tokens) is an interesting finding. Has it been noticed in other similar works? Do the authors have any explanations of such difference? It would be great to add some analysis of this phenomenon.

    We didn't find a clear explanation, we will add this to our future work plans (also
    mentioned in the future work section).

2. [DONE] It would be great to have the comparison of the tested models for other languages and datasets. Is VAE better than seqGAN for any domain, or it's only the news? Do the same results hold for English (French, German, etc.)?

    Thank you for the idea, for matters of time and space in this paper, we can't do a full set of evaluation in different domains and other languages within this paper. We included it into our future work plans.

Comments:
1. [DONE] I'm not sure if the comparison with Penn Treebank is relevant. The main value of PTB is not the text per se, but the labelling (POS and syntactic). On the other hand, the dataset presented by the authors is plain text cleaned with several simple heuristics.

    We focus only on the language modelling aspects of PTB. We have clarified this at the beginning of the related work section.

2. [DONE] There is no review of Russian datasets for language modelling - since the paper presents a new dataset, it should contain the information on the existing data (if any) and how the new resource is different from it.

    We state at the end of the related work section that no such dataset exists:
        "However, to the best of our knowledge, for general Russian NLG no research work has been
        published about general-domain NLG datasets and about the evaluation of NLG models
        based on modern neural architectures"

3. [DONE] There are grammatical mistakes in the text of the paper. In particular, "Russian language" should be used with the article "the": "We conduct experiments for the Russian language". The article is not needed when there is no word "language": "We conduct experiments for Russian". Overall, the text should be proofread. I guess many mistakes could be spotted and corrected by Grammarly.
    
    Thank you, we fixed those errors and check-read the paper once more. 


